ElecSim: Monte-Carlo Open-Source Agent-Based Model to Inform Policy for Long-Term Electricity Planning

Due to the threat of climate change, a transition from a fossil-fuel based system to one based on zero-carbon is required. However, this is not as simple as instantaneously closing down all fossil fuel energy generation and replacing them with renewable sources -- careful decisions need to be taken to ensure rapid but stable progress. To aid decision makers, we present a new tool, ElecSim, which is an open-sourced agent-based modelling framework used to examine the effect of policy on long-term investment decisions in electricity generation. ElecSim allows non-experts to rapidly prototype new ideas. Different techniques to model long-term electricity decisions are reviewed and used to motivate why agent-based models will become an important strategic tool for policy. We motivate why an open-source toolkit is required for long-term electricity planning. Actual electricity prices are compared with our model and we demonstrate that the use of a Monte-Carlo simulation in the system improves performance by $52.5\%$. Further, using ElecSim we demonstrate the effect of a carbon tax to encourage a low-carbon electricity supply. We show how a {\pounds}40 ($\$50$) per tonne of CO2 emitted would lead to 70% renewable electricity by 2050.

==> tables/formated_costs.csv <==
,Type,Capacity,Year,$\eta$,$OP$,$P_D$,$C_D$,$P_C$,$C_C$,$I_C$,$F_C$,$V_C$,$In_C$,$Con_C$
0,CCGT,168.0,2018/20/25,0.34,25,3,3,"60,000","700,000","13,600","28,200",5,"2,900","3,300"
1,CCGT,1200.0,2018/20/25,0.54,25,3,3,"10,000","500,000","15,100","12,200",3,"2,100","3,300"
2,CCGT,1471.0,2018/20/25,0.53,25,3,3,"10,000","500,000","15,100","11,400",3,"1,900","3,300"
3,Coal,552.0,2025,0.32,25,6,6,"40,000","3,400,000","10,000","68,200",6,"13,000","3,800"
4,Coal,624.0,2025,0.32,25,5,5,"70,000","4,200,000","10,000","79,600",3,"19,300","3,800"
5,Coal,652.0,2025,0.3,25,5,5,"60,000","3,900,000","10,000","65,300",5,"22,700","3,800"
6,Coal,734.0,2025,0.38,25,5,5,"60,000","2,600,000","10,000","56,400",3,"9,600","3,800"
7,Coal,760.0,2025,0.35,25,5,5,"40,000","2,800,000","10,000","52,100",5,"14,000","3,800"
8,Hydro,0.033,2018/20/25,1.0,35,0,0,0,"6,300,000",0,"83,300",0,0,0
9,Hydro,1.046,2018/20/25,1.0,35,0,0,0,"3,300,000",400,"18,200",0,0,0
10,Hydro,11.0,2018/20/25,1.0,41,2,2,"60,000","3,000,000",0,"45,100",6,0,0
11,Nuclear,3300.0,2025,1.0,60,5,8,"240,000","4,100,000","11,500","72,900",5,"10,000",500
12,OCGT,96.0,2018/20/25,0.35,25,2,2,"80,000","600,000","12,600","9,900",4,"2,500","2,400"
13,OCGT,299.0,2018/20/25,0.35,25,2,2,"30,000","400,000","13,600","9,600",3,"1,600","2,500"
14,OCGT,311.0,2018/20/25,0.35,25,2,2,"30,000","400,000","13,600","9,500",3,"1,600","2,500"
15,OCGT,400.0,2018/20/25,0.34,25,2,2,"30,000","300,000","15,100","7,800",3,"1,300","2,500"
16,OCGT,625.0,2018/20/25,0.35,25,2,2,"20,000","300,000","15,100","4,600",3,"1,200","2,400"
17,Offshore,321.0,2018,0.0,23,5,3,"60,000","2,200,000","69,300","30,900",3,"1,400","33,500"
18,Offshore,321.0,2020,0.0,23,5,3,"60,000","2,100,000","69,300","30,000",3,"1,400","32,600"
19,Offshore,321.0,2025,0.0,23,5,3,"60,000","1,900,000","69,300","28,600",3,"1,300","31,100"
20,Offshore,844.0,2018,0.0,22,5,3,"120,000","2,400,000","323,000","48,600",4,"3,300","50,300"
21,Offshore,844.0,2020,0.0,22,5,3,"120,000","2,300,000","323,000","47,300",3,"3,300","48,900"
22,Offshore,844.0,2025,0.0,22,5,3,"120,000","2,100,000","323,000","45,400",3,"3,100","47,000"
23,Onshore,0.01,2018,1.0,20,0,0,0,"3,700,000",0,"29,700",0,0,0
24,Onshore,0.01,2020,1.0,20,0,0,0,"3,600,000",0,"29,600",0,0,0
25,Onshore,0.01,2025,1.0,20,0,0,0,"3,500,000",0,"29,600",0,0,0
26,Onshore,0.482,2018,1.0,20,0,0,0,"2,200,000",200,"56,900",0,0,0
27,Onshore,0.482,2020,1.0,20,0,0,0,"2,100,000",200,"56,900",0,0,0
28,Onshore,0.482,2025,1.0,20,0,0,0,"2,000,000",200,"56,700",0,0,0
29,Onshore,20.0,2018,0.0,24,4,2,"110,000","1,200,000","3,300","23,200",5,"1,400","3,100"
30,Onshore,20.0,2020,0.0,24,4,2,"110,000","1,200,000","3,300","23,000",5,"1,400","3,100"
31,Onshore,20.0,2025,0.0,24,4,2,"110,000","1,200,000","3,300","22,400",5,"1,400","3,000"
32,PV,0.003,2018,1.0,30,0,0,0,"1,500,000",0,"23,500",0,0,0
33,PV,0.003,2020,1.0,30,0,0,0,"1,500,000",0,"23,400",0,0,0
34,PV,0.003,2025,1.0,30,0,0,0,"1,400,000",0,"23,200",0,0,0
35,PV,0.455,2018,1.0,30,0,0,0,"1,000,000",200,"9,400",0,0,0
36,PV,0.455,2025,1.0,30,0,0,0,"900,000",200,"9,200",0,0,0
37,PV,1.0,2018,0.0,25,1,0,"20,000","700,000",0,"6,600",3,"2,600","1,300"
38,PV,1.0,2020,0.0,25,1,0,"20,000","700,000",0,"6,300",3,"2,600","1,300"
39,PV,1.0,2025,0.0,25,1,0,"20,000","600,000",0,"5,900",3,"2,400","1,200"
40,PV,4.0,2018,0.0,25,1,0,"60,000","700,000",200,"8,300",0,"1,200","1,300"
41,PV,4.0,2020,0.0,25,1,0,"60,000","700,000",200,"8,000",0,"1,100","1,300"
42,PV,4.0,2025,0.0,25,1,0,"60,000","600,000",200,"7,500",0,"1,100","1,200"
43,PV,16.0,2018,0.0,25,1,0,"70,000","700,000",400,"5,600",0,"2,000","1,300"
44,PV,16.0,2020,0.0,25,1,0,"70,000","600,000",400,"5,400",0,"1,900","1,300"
45,PV,16.0,2025,0.0,25,1,0,"70,000","600,000",400,"5,100",0,"1,800","1,200"
46,Recip. Engine (Diesel),20.0,2018/20/25,0.34,15,2,1,"10,000","300,000","2,200","10,000",2,"1,000","-31,900"
47,Recip. Engine (Gas),20.0,2018/20/25,0.32,15,2,1,"10,000","300,000","3,400","10,000",2,"1,000","-31,900"


==> tables/historical_costs_formated.csv <==
Type,Capacity,Year,$\eta$,$OP$,$P_D$,$C_D$,$P_C$,$C_C$,$I_C$,$F_C$,$V_C$,$In_C$,$Con_C$
CCGT,168.0,1980,0.34,25,3,3,"207,345","2,419,027","46,998","97,452",22,"10,021","11,403"
CCGT,168.0,1990,0.34,25,3,3,"181,208","2,114,099","41,073","85,167",13,"8,758","9,966"
CCGT,168.0,2000,0.34,25,3,3,"116,407","1,358,089","26,385","54,711",10,"5,626","6,402"
CCGT,168.0,2010,0.34,25,3,3,"73,530","857,857","16,666","34,559",11,"3,553","4,044"
CCGT,1200.0,1980,0.54,25,3,3,"59,102","2,955,138","89,245","72,105",31,"12,411","19,503"
CCGT,1200.0,1990,0.54,25,3,3,"59,884","2,994,246","90,426","73,059",21,"12,575","19,762"
CCGT,1200.0,2000,0.54,25,3,3,"49,674","2,483,747","75,009","60,603",21,"10,431","16,392"
CCGT,1200.0,2010,0.54,25,3,3,"60,640","3,032,008","91,566","73,981",13,"12,734","20,011"
CCGT,1471.0,1980,0.53,25,3,3,"92,000","4,600,023","138,920","104,880",10,"17,480","30,360"
CCGT,1471.0,1990,0.53,25,3,3,"54,296","2,714,817","81,987","61,897",26,"10,316","17,917"
CCGT,1471.0,2000,0.53,25,3,3,"49,310","2,465,515","74,458","56,213",21,"9,368","16,272"
CCGT,1471.0,2010,0.53,25,3,3,"46,998","2,349,947","70,968","53,578",21,"8,929","15,509"
Coal,552.0,1980,0.32,25,6,6,"118,041","10,033,488","29,510","201,259",22,"38,363","11,213"
Coal,552.0,1990,0.32,25,6,6,"41,766","3,550,192","10,441","71,212",2,"13,574","3,967"
Coal,552.0,2000,0.32,25,6,6,"51,429","4,371,538","12,857","87,687",3,"16,714","4,885"
Coal,552.0,2010,0.32,25,6,6,"43,411","3,689,957","10,852","74,016",10,"14,108","4,124"
Coal,624.0,1980,0.32,25,5,5,"183,851","11,031,076","26,264","206,176",15,"41,497","9,980"
Coal,624.0,1980,0.32,25,5,5,"188,476","11,308,571","26,925","211,362",11,"42,541","10,231"
Coal,624.0,1990,0.32,25,5,5,"62,458","3,747,483","8,922","70,042",5,"14,097","3,390"
Coal,624.0,1990,0.32,25,5,5,"65,126","3,907,588","9,303","73,034",3,"14,699","3,535"
Coal,624.0,2000,0.32,25,5,5,"80,033","4,802,002","11,433","89,751",3,"18,064","4,344"
Coal,624.0,2000,0.32,25,5,5,"80,882","4,852,979","11,554","90,704",3,"18,256","4,390"
Coal,624.0,2010,0.32,25,5,5,"84,549","5,072,973","12,078","94,816",3,"19,084","4,589"
Coal,624.0,2010,0.32,25,5,5,"81,834","4,910,056","11,690","91,771",5,"18,471","4,442"
Coal,652.0,1980,0.3,25,5,5,"161,344","10,487,387","26,890","175,596",16,"61,041","10,218"
Coal,652.0,1990,0.3,25,5,5,"54,542","3,545,235","9,090","59,359",4,"20,635","3,454"
Coal,652.0,2000,0.3,25,5,5,"68,516","4,453,581","11,419","74,568",2,"25,922","4,339"
Coal,652.0,2010,0.3,25,5,5,"67,915","4,414,497","11,319","73,914",4,"25,694","4,301"
Coal,734.0,1980,0.38,25,5,5,"249,766","10,823,198","41,627","234,780",16,"39,962","15,818"
Coal,734.0,1990,0.38,25,5,5,"87,920","3,809,903","14,653","82,645",7,"14,067","5,568"
Coal,734.0,2000,0.38,25,5,5,"118,072","5,116,482","19,678","110,988",5,"18,891","7,477"
Coal,734.0,2010,0.38,25,5,5,"132,370","5,736,075","22,061","124,428",5,"21,179","8,383"
Coal,760.0,1980,0.35,25,5,5,"160,182","11,212,746","40,045","208,637",8,"56,063","15,217"
Coal,760.0,1990,0.35,25,5,5,"55,208","3,864,573","13,802","71,908",4,"19,322","5,244"
Coal,760.0,2000,0.35,25,5,5,"65,705","4,599,358","16,426","85,580",8,"22,996","6,241"
Coal,760.0,2010,0.35,25,5,5,"77,393","5,417,570","19,348","100,805",3,"27,087","7,352"
Nuclear,3300.0,1980,1.0,60,5,8,"516,790","8,828,507","24,762","156,975",21,"21,532","1,076"
Nuclear,3300.0,1990,1.0,60,5,8,"390,159","6,665,224","18,695","118,510",3,"16,256",812
Nuclear,3300.0,2000,1.0,60,5,8,"378,998","6,474,560","18,160","115,120",15,"15,791",789
Nuclear,3300.0,2010,1.0,60,5,8,"388,457","6,636,156","18,613","117,994",13,"16,185",809
Offshore,321.0,1980,0.0,23,5,3,"100,043","3,668,254","115,550","51,522",9,"2,334","55,857"
Offshore,321.0,1990,0.0,23,5,3,"104,550","3,833,513","120,755","53,843",3,"2,439","58,373"
Offshore,321.0,2000,0.0,23,5,3,"102,374","3,753,742","118,242","52,723",6,"2,388","57,159"
Offshore,321.0,2010,0.0,23,5,3,"98,571","3,614,292","113,850","50,764",6,"2,300","55,035"
Offshore,844.0,1980,0.0,22,5,3,"181,469","3,629,393","488,455","73,495",8,"4,990","76,066"
Offshore,844.0,1990,0.0,22,5,3,"178,822","3,576,447","481,330","72,423",10,"4,917","74,956"
Offshore,844.0,2000,0.0,22,5,3,"180,212","3,604,250","485,072","72,986",9,"4,955","75,539"
Offshore,844.0,2010,0.0,22,5,3,"171,372","3,427,446","461,277","69,405",11,"4,712","71,833"
Onshore,20.0,1980,0.0,24,4,2,"374,087","4,080,950","11,222","78,898",26,"4,761","10,542"
Onshore,20.0,1990,0.0,24,4,2,"411,234","4,486,197","12,337","86,733",10,"5,233","11,589"
Onshore,20.0,2000,0.0,24,4,2,"230,491","2,514,457","6,914","48,612",5,"2,933","6,495"
Onshore,20.0,2010,0.0,24,4,2,"143,450","1,564,915","4,303","30,255",7,"1,825","4,042"
PV,16.0,1980,0.0,25,1,0,"399,799","3,997,991","2,284","31,983",0,"11,422","7,424"
PV,16.0,1990,0.0,25,1,0,"399,799","3,997,991","2,284","31,983",0,"11,422","7,424"
PV,16.0,2000,0.0,25,1,0,"399,799","3,997,991","2,284","31,983",0,"11,422","7,424"
PV,16.0,2010,0.0,25,1,0,"399,799","3,997,991","2,284","31,983",0,"11,422","7,424"


==> tables/notation_formated.csv <==
Parameters,Units,Notation
Efficiency,\%,$\eta$
Operating Period,years,$OP$
Pre-development Period,years,$P_D$
Construction Period,years,$C_D$
Pre-development Cost,\textsterling/MW,$P_C$
Construction Cost,\textsterling/MW,$C_C$
Infrastructure,\textsterling,$I_C$
Fixed Operation and Maintenance,\textsterling/MW,$F_C$
Variable Operation and Maintenance,\textsterling/MW,$V_C$
Insurance Cost,\textsterling/MW,$In_C$
Connection Cost,\textsterling/MW,$Con_C$


==> tables/scenarios/demand90.csv <==
,,,Low Carbon,Low Carbon,Low Carbon,Low Carbon,Traditional Generation,Traditional Generation,Traditional Generation,Traditional Generation
,,,mean,std,min,max,mean,std,min,max
Demand,Carbon Tax,Unnamed: 0,,,,,,,,
Demand Decreasing 1% a Year,0,"(2019, 2029]",14.14,5.16,6.36,27.29,85.86,5.16,72.71,93.64
Demand Decreasing 1% a Year,0,"(2029, 2039]",16.95,11.19,6.2,52.52,83.05,11.19,47.48,93.8
Demand Decreasing 1% a Year,0,"(2039, 2050]",22.29,18.01,4.72,60.0,77.71,18.01,40.0,95.28
Demand Decreasing 1% a Year,10,"(2019, 2029]",15.85,8.82,8.8,41.0,84.15,8.82,59.0,91.2
Demand Decreasing 1% a Year,10,"(2029, 2039]",20.33,15.34,7.92,62.75,79.67,15.34,37.25,92.08
Demand Decreasing 1% a Year,10,"(2039, 2050]",24.38,17.17,8.79,61.87,75.62,17.17,38.13,91.21
Demand Decreasing 1% a Year,178 to 18 to 178,"(2019, 2029]",92.03,8.32,71.2,99.8,7.97,8.32,0.2,28.8
Demand Decreasing 1% a Year,178 to 18 to 178,"(2029, 2039]",99.66,0.11,99.11,99.82,0.34,0.11,0.18,0.89
Demand Decreasing 1% a Year,178 to 18 to 178,"(2039, 2050]",99.59,0.1,99.32,99.75,0.41,0.1,0.25,0.68
Demand Decreasing 1% a Year,18 to 178,"(2019, 2029]",24.84,11.32,11.01,65.78,75.16,11.32,34.22,88.99
Demand Decreasing 1% a Year,18 to 178,"(2029, 2039]",42.6,21.63,11.28,79.05,57.4,21.63,20.95,88.72
Demand Decreasing 1% a Year,18 to 178,"(2039, 2050]",56.42,15.48,31.63,81.72,43.58,15.48,18.28,68.37
Demand Decreasing 1% a Year,20,"(2019, 2029]",22.94,11.92,7.8,62.07,77.06,11.92,37.93,92.2
Demand Decreasing 1% a Year,20,"(2029, 2039]",40.52,21.73,7.04,73.0,59.48,21.73,27.0,92.96
Demand Decreasing 1% a Year,20,"(2039, 2050]",49.36,20.73,10.82,79.09,50.64,20.73,20.91,89.18
Demand Decreasing 1% a Year,40,"(2019, 2029]",48.16,12.28,32.61,82.35,51.84,12.28,17.65,67.39
Demand Decreasing 1% a Year,40,"(2029, 2039]",69.08,12.12,46.05,93.13,30.92,12.12,6.87,53.95
Demand Decreasing 1% a Year,40,"(2039, 2050]",70.61,10.82,52.5,91.98,29.39,10.82,8.02,47.5
Demand Decreasing 1% a Year,50,"(2019, 2029]",53.78,23.42,17.98,92.93,46.22,23.42,7.07,82.02
Demand Decreasing 1% a Year,50,"(2029, 2039]",68.41,20.18,29.54,96.29,31.59,20.18,3.71,70.46
Demand Decreasing 1% a Year,50,"(2039, 2050]",66.86,20.42,38.31,99.73,33.14,20.42,0.27,61.69
Demand Decreasing 1% a Year,70,"(2019, 2029]",83.62,13.16,41.29,99.41,16.38,13.16,0.59,58.71
Demand Decreasing 1% a Year,70,"(2029, 2039]",96.76,4.43,83.93,99.99,3.24,4.43,0.01,16.07
Demand Decreasing 1% a Year,70,"(2039, 2050]",97.63,3.58,87.8,99.94,2.37,3.58,0.06,12.2
Demand Increasing 1% a Year,0,"(2019, 2029]",14.87,9.9,6.73,45.59,85.13,9.9,54.41,93.27
Demand Increasing 1% a Year,0,"(2029, 2039]",17.07,16.39,4.8,65.87,82.93,16.39,34.13,95.2
Demand Increasing 1% a Year,0,"(2039, 2050]",17.54,20.0,3.83,67.95,82.46,20.0,32.05,96.17
Demand Increasing 1% a Year,10,"(2019, 2029]",18.96,7.17,10.23,39.02,81.04,7.17,60.98,89.77
Demand Increasing 1% a Year,10,"(2029, 2039]",23.44,16.47,8.89,61.96,76.56,16.47,38.04,91.11
Demand Increasing 1% a Year,10,"(2039, 2050]",27.91,19.45,9.64,67.06,72.09,19.45,32.94,90.36
Demand Increasing 1% a Year,178 to 18 to 178,"(2019, 2029]",92.09,9.29,67.32,99.8,7.91,9.29,0.2,32.68
Demand Increasing 1% a Year,178 to 18 to 178,"(2029, 2039]",99.98,0.05,99.76,100.0,0.02,0.05,0.0,0.24
Demand Increasing 1% a Year,178 to 18 to 178,"(2039, 2050]",100.0,0.0,100.0,100.0,0.0,0.0,0.0,0.0
Demand Increasing 1% a Year,18 to 178,"(2019, 2029]",24.75,11.33,11.95,56.65,75.25,11.33,43.35,88.05
Demand Increasing 1% a Year,18 to 178,"(2029, 2039]",39.28,20.39,10.87,73.41,60.72,20.39,26.59,89.13
Demand Increasing 1% a Year,18 to 178,"(2039, 2050]",49.72,18.84,22.02,86.43,50.28,18.84,13.57,77.98
Demand Increasing 1% a Year,20,"(2019, 2029]",26.32,16.01,8.08,83.77,73.68,16.01,16.23,91.92
Demand Increasing 1% a Year,20,"(2029, 2039]",37.21,23.72,5.2,82.72,62.79,23.72,17.28,94.8
Demand Increasing 1% a Year,20,"(2039, 2050]",45.79,26.31,7.5,88.24,54.21,26.31,11.76,92.5
Demand Increasing 1% a Year,40,"(2019, 2029]",43.41,18.58,13.96,80.7,56.59,18.58,19.3,86.04
Demand Increasing 1% a Year,40,"(2029, 2039]",61.79,29.18,14.83,92.44,38.21,29.18,7.56,85.17
Demand Increasing 1% a Year,40,"(2039, 2050]",75.03,23.95,21.4,95.91,24.97,23.95,4.09,78.6
Demand Increasing 1% a Year,50,"(2019, 2029]",64.64,23.56,16.96,99.22,35.36,23.56,0.78,83.04
Demand Increasing 1% a Year,50,"(2029, 2039]",86.48,16.8,23.27,99.44,13.52,16.8,0.56,76.73
Demand Increasing 1% a Year,50,"(2039, 2050]",91.18,9.17,65.77,99.78,8.82,9.17,0.22,34.23
Demand Increasing 1% a Year,70,"(2019, 2029]",69.61,19.77,26.36,100.0,30.39,19.77,0.0,73.64
Demand Increasing 1% a Year,70,"(2029, 2039]",89.07,13.79,31.57,100.0,10.93,13.79,0.0,68.43
Demand Increasing 1% a Year,70,"(2039, 2050]",91.77,10.37,67.5,100.0,8.23,10.37,0.0,32.5


==> tables/validation/initialisation_run_validation.csv <==
Figure,N2EX Day Ahead,ElecSIM,Non-Stochastic
Avg. Price (\textsterling/MWh),57.49,57.52,53.39
Std. dev (\textsterling/MWh),-,9.64,-
MAE (\textsterling/MWh),-,3.97,8.35
RMSE (\textsterling/MWh),-,4.41,10.2

